Data Augmentation for Manipulation

The success of deep learning depends heavily on the availability of large datasets, but in robotic manipulation there are many learning problems for which such datasets do not exist. Collecting these datasets is time-consuming and expensive, and therefore learning from small datasets is an important open problem. Within computer vision, a common approach to a lack of data is data augmentation. Data augmentation is the process of creating additional training examples by modifying existing ones. However, because the types of tasks and data differ, the methods used in computer vision cannot be easily adapted to manipulation. Therefore, we propose a data augmentation method for robotic manipulation. We argue that augmentations should be valid, relevant, and diverse. We use these principles to formalize augmentation as an optimization problem, with the objective function derived from physics and knowledge of the manipulation domain. This method applies rigid body transformations to trajectories of geometric state and action data. We test our method in two scenarios: 1) learning the dynamics of planar pushing of rigid cylinders, and 2) learning a constraint checker for rope manipulation. These two scenarios have different data and label types, yet in both scenarios, training on our augmented data significantly improves performance on downstream tasks. We also show how our augmentation method can be used on real-robot data to enable more data-efficient online learning.

==> results.txt <==
                            Augmentation (full method)    Gaussian Noise (baseline)    No Augmentation (baseline)
--------------------------  ----------------------------  ---------------------------  ----------------------------
Augmentation (full method)  -                             ! 0.001                      ! 0.001
Gaussian Noise (baseline)   ! 0.001                       -                            0.065
No Augmentation (baseline)  ! 0.001                       0.065                        -
Augmentation (full method)     0.7000 0.1183
Gaussian Noise (baseline)      0.3111 0.2767
No Augmentation (baseline)     0.4800 0.1470

                                  Augmentation (No delta min dist)    Augmentation (No occupancy)    Augmentation (No transf. Val.)    Augmentation (full method)    No Augmentation (baseline)
--------------------------------  ----------------------------------  -----------------------------  --------------------------------  ----------------------------  ----------------------------
Augmentation (No delta min dist)  -                                   ! 0.000                        0.440                             0.374                         0.016
Augmentation (No occupancy)       ! 0.000                             -                              ! 0.000                           ! 0.000                       ! 0.000
Augmentation (No transf. Val.)    0.440                               ! 0.000                        -                                 0.437                         ! 0.007
Augmentation (full method)        0.374                               ! 0.000                        0.437                             -                             ! 0.001
No Augmentation (baseline)        0.016                               ! 0.000                        ! 0.007                           ! 0.001                       -
Augmentation (No delta min dist) 0.6750 0.1854
Augmentation (No occupancy)    0.1900 0.1221
Augmentation (No transf. Val.) 0.6889 0.1663
Augmentation (full method)     0.7000 0.1183
No Augmentation (baseline)     0.4800 0.1470

CYLINDERS:

P-values:

---------------------------  --------  --------  --------  --------
Augmentation (full method)   -         ! 0.0001  0.0362    ! 0.0002
Gaussian Noise (baseline)    ! 0.0001  -         ! 0.0004  0.1437
No Augmentation (baseline)   0.0362    ! 0.0004  -         ! 0.0027
VAE Augmentation (baseline)  ! 0.0002  0.1437    ! 0.0027  -

stds:
                             Position Error
method_name                                
Augmentation (full method)         0.000223
No Augmentation (baseline)         0.000259
VAE Augmentation (baseline)        0.000428
Gaussian Noise (baseline)          0.000937

Means:
                             Position Error
method_name                                
Augmentation (full method)         0.001330
No Augmentation (baseline)         0.001536
VAE Augmentation (baseline)        0.002212
Gaussian Noise (baseline)          0.002916

Real robot results figure:

../analysis/scripts/real_robot_results_plots.py results/real_eval_0/ results/real_eval_1643132691_0d0b6836c0  results/real_eval_1643053687_5134c059e6/real_val/ results/real_eval_1643059915_5134c059e6 

